The nature of diffuse ionised gas in star-forming galaxies

We present an analysis of the diffuse ionised gas (DIG) in a high-resolution simulation of an isolated Milky Way-like galaxy, incorporating on-the-fly radiative transfer and non-equilibrium thermochemistry. We utilise the Monte-Carlo radiative transfer code COLT to self-consistently obtain ionisation states and line emission in post-processing. We find a clear bimodal distribution in the electron densities of ionised gas ($n_{\rm e}$), allowing us to define a threshold of $n_{\rm e}=10\,\mathrm{cm}^{-3}$ to differentiate DIG from HII regions. The DIG is primarily ionised by stars aged 5-25 Myr, which become exposed directly to low-density gas after HII regions have been cleared. Leakage from recently formed stars ($<5$ Myr) is only moderately important for DIG ionisation. We forward model local observations and validate our simulated DIG against observed line ratios in [SII]/H$\alpha$, [NII]/H$\alpha$, [OI]/H$\alpha$, and [OIII]/H$\beta$ against $\Sigma_{\rm H\alpha}$. The mock observations not only reproduce observed correlations, but also demonstrate that such trends are related to an increasing temperature and hardening ionising radiation field with decreasing $n_{\rm e}$. The hardening of radiation within the DIG is caused by the gradual transition of the dominant ionising source with decreasing $n_{\rm e}$ from 0 Myr to 25 Myr stars, which have progressively harder intrinsic ionising spectra primarily due to the extended Wolf-Rayet phase caused by binary interactions. Consequently, the DIG line ratio trends can be attributed to ongoing star formation, rather than secondary ionisation sources, and therefore present a potent test for stellar feedback and stellar population models.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
